Scalar Mesons: A Chiral Lagrangian Framework for their Mixing and Substructure

The highlights of studies of mixing among scalar mesons below and above 1 GeV within a nonlinear chiral Lagrangian framework is briefly presented. Two scalar meson nonets are introduced to explore the mass spectrum and decay properties of the $I$=1/2 and $I$=1 scalar states. For the $I$=0 states, in addition to these two nonets a scalar glueball component is also taken into account, and together with the constraints from the $I$=1/2 and $I$=1 sectors, their mass spectrum is studied. The fact that an ideally mixed $q {\bar q}$ scalar nonet has a mass ordering which is opposite to that of an ideally mixed four-quark scalar nonet is exploited to gain some insight into the quark substructure of the $I$=1/2, $I$=1 and $I$=0 states below and above 1 GeV. Consequently, numerical estimates of various components of these states (two quark and four quark components of $I$=1/2 and $I$=1 states, and two quark, four quark and glue component of $I$=0 states) are determined.

==> Readme.txt <==
This zip-file containes the following files:
	
	template.tex  for 1 or 2 authors
	template_long.tex for more than 2 authors
	header.eps conference deatails
	wolf.eps example vector graphik
	ckm.eps example vector graphik
	IMG_1504.eps example pixel graphik

Do not change anything before begin{document}
Change the next lines only in so far that the author's name is replaced.
put in your text after the first section command.


